A Discussion of Thin Client Technology for Computer Labs

Computer literacy is not negotiable for any professional in an increasingly computerised environment. Educational institutions should be equipped to provide this new basic training for modern life. Accordingly, computer labs are an essential medium for education in almost any field. Computer labs are one of the most popular IT infrastructures for technical training in primary and secondary schools, universities and other educational institutions all over the world. Unfortunately, a computer lab is expensive, in terms of both initial purchase and annual maintenance costs, and especially when we want to run the latest software. Hence, research efforts addressing computer lab efficiency, performance or cost reduction would have a worldwide repercussion. In response to this concern, this paper presents a survey on thin client technology for computer labs in educational environments. Besides setting out the advantages and drawbacks of this technology, we aim to refute false prejudices against thin clients, identifying a set of educational scenarios where thin clients are a better choice and others requiring traditional solutions.

==> README.txt <==
This is a Subversion repository; use the 'svnadmin' tool to examine
it.  Do not add, delete, or modify files here unless you know how
to avoid corrupting the repository.

Visit http://subversion.tigris.org/ for more information.

